Findings of the 2016 WMT Shared Task on Cross-lingual Pronoun Prediction

We describe the design, the evaluation setup, and the results of the 2016 WMT shared task on cross-lingual pronoun prediction. This is a classification task in which participants are asked to provide predictions on what pronoun class label should replace a placeholder value in the target-language text, provided in lemmatised and PoS-tagged form. We provided four subtasks, for the English-French and English-German language pairs, in both directions. Eleven teams participated in the shared task; nine for the English-French subtask, five for French-English, nine for English-German, and six for German-English. Most of the submissions outperformed two strong language-model based baseline systems, with systems using deep recurrent neural networks outperforming those using other architectures for most language pairs.

==> results.de-en.txt <==
TurkuNLP-primary	 73.91	 75.36
UKYOTO-primary	 73.17	 80.33
TurkuNLP-contrastive	 72.60	 80.54
UHELSINKI-primary	 69.76	 77.85
UU-Stymne-contrastive	 60.83	 70.60
CUNI-primary	 60.42	 64.18
UUPPSALA-primary	 59.56	 73.71
UU-Stymne-primary	 59.28	 69.98
CUNI-contrastive	 56.83	 65.22
baseline-1.5	 44.52	 54.87
baseline0	 42.15	 53.42


==> results.en-de.txt <==
TurkuNLP-primary	 64.41	 71.54
TurkuNLP-contrastive	 58.39	 72.85
UKYOTO-primary	 52.50	 71.28
UU-Stymne-primary	 52.12	 70.76
UU-Hardmeier-primary	 50.36	 74.67
UU-Stymne-contrastive	 48.92	 68.93
uedin-primary	 48.72	 66.32
baseline-2	 47.86	 54.31
uedin-contrastive	 47.75	 64.75
UUPPSALA-primary	 47.43	 68.67
UU-Hardmeier-contrastive	 46.64	 72.06
UHELSINKI-primary	 44.69	 65.80
UU-Cap-primary	 41.61	 63.71
baseline0	 38.53	 50.13
CUNI-contrastive	 30.70	 46.48
CUNI-primary	 28.26	 42.04


==> results.en-fr.txt <==
TurkuNLP-primary	 65.70	 70.51
UU-Stymne-primary	 65.35	 73.99
UKYOTO-primary	 62.44	 70.51
uedin-primary	 61.62	 71.31
TurkuNLP-contrastive	 61.46	 72.39
UU-Stymne-contrastive	 60.69	 71.05
UU-Hardmeier-primary	 60.63	 74.53
UUPPSALA-contrastive	 59.84	 70.78
uedin-contrastive	 59.83	 68.63
limsi-contrastive	 59.34	 68.36
limsi-primary	 59.32	 68.36
UHELSINKI-primary	 57.50	 68.90
baseline-1	 50.85	 53.35
UU-Hardmeier-contrastive	 50.80	 71.31
UUPPSALA-primary	 48.92	 62.20
baseline0	 46.98	 52.01
Idiap-primary	 36.36	 51.21
Idiap-contrastive	 30.44	 42.09


==> results.fr-en.txt <==
TurkuNLP-primary	 72.03	 80.79
TurkuNLP-contrastive	 66.54	 85.06
UKYOTO-primary	 65.63	 82.93
UHELSINKI-primary	 62.98	 78.96
UUPSALA-primary	 62.65	 74.39
baseline-1.5	 42.96	 53.66
baseline0	 38.38	 52.44
UU-Stymne-primary	 36.44	 53.66
UU-Stymne-contrastive	 34.12	 52.13

